Decoding Emotion: Speech Perception Patterns in Individuals with Self-reported Depression

The current study examines the relationship between self-reported depression and the perception of affective speech within the Indian population. PANAS and PHQ-9 were used to assess current mood and depression, respectively. Participants' emotional reactivity was recorded on a valence and arousal scale against the affective speech audio presented in a sequence. No significant differences between the depression and no-depression groups were observed for any of the emotional stimuli, except the audio file depicting neutral emotion. Significantly higher PANAS scores by the depression than the no-depression group indicate the impact of pre-disposed mood on the current mood status. Contrary to previous findings, this study did not observe reduced positive emotional reactivity by the depression group. However, the results demonstrated consistency in emotional reactivity for speech stimuli depicting sadness and anger across all measures of emotion perception.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2024.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech2024.cls - defines the Interspeech2024 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.

